BOLD: Boolean Logic Deep Learning

Deep learning is computationally intensive, with significant efforts focused on reducing arithmetic complexity, particularly regarding energy consumption dominated by data movement. While existing literature emphasizes inference, training is considerably more resource-intensive. This paper proposes a novel mathematical principle by introducing the notion of Boolean variation such that neurons made of Boolean weights and inputs can be trained -- for the first time -- efficiently in Boolean domain using Boolean logic instead of gradient descent and real arithmetic. We explore its convergence, conduct extensively experimental benchmarking, and provide consistent complexity evaluation by considering chip architecture, memory hierarchy, dataflow, and arithmetic precision. Our approach achieves baseline full-precision accuracy in ImageNet classification and surpasses state-of-the-art results in semantic segmentation, with notable performance in image super-resolution, and natural language understanding with transformer-based models. Moreover, it significantly reduces energy consumption during both training and inference.

==> figures/classification_supp/BlockI.tikz <==
\begin{tikzpicture}[auto, scale=.5, transform shape,node distance=1.5cm,every node/.style={fill=white, font=\sffamily}, align=center, >=latex']
         \node (in){$X$};
         \node (mod1)[binary, below of=in]{BConv$(M,N,3)$};		 
		 \node (actv1)[binary, below of=mod1]{\textbf{Sign}$(X)$};
         \node (mod_skp)[binary, below of=mod1, xshift=3cm]{BConv$(M,N,3)$};
         \node (mod2)[binary, below of=actv1]{BConv$(N,N,3)$};
         \node (sum1)[sum, below of=mod2]{\textbf{$+$}};  
		 \node (actv2)[binary, below of=sum1]{\textbf{Sign}$(X)$};                 
         
         \draw[->] (in) -- (mod1);                  
         \draw[->] (mod1) -- (actv1);
         \draw[->] (actv1) -- (mod2);  
         \draw[->] (mod2) -- (sum1);
		 \draw[->] ([yshift=-0.25cm]in.south) |- ++(3,0) -| (mod_skp.north); 
         \draw[->] (mod_skp.south) |- (sum1.east);		  
		 \draw[->] (sum1) -- (actv2);
		 \draw[->] (actv2) -- (0,-8.5); 
\end{tikzpicture}


==> figures/classification_supp/BlockII.tikz <==
\begin{tikzpicture}[auto, scale=.5, transform shape,node distance=1.5cm,every node/.style={fill=white, font=\sffamily}, align=center, >=latex']
         \node (in){$X$}; 
		 \node (space)[binary, below of=in, draw=red!30, fill=red!8, dashed, line width=0.5mm]{\textbf{Space2Depth}$(2\times2)$};		 
		 \node (actv1)[binary, below of=space]{\textbf{Sign}$(X)$};               
         \node (mod1)[binary, below of=actv1]{BConv$(4M,N,3)$}; 
		 \node (avg)[binary, below of=in,xshift=4cm, draw=red!30, fill=red!8, dashed, line width=0.5mm]{AvgPool($X$)};                          
		 \node (act_skp)[binary, below of=avg, draw=red!30, fill=red!8, dashed, line width=0.5mm]{\textbf{Sign}$(X)$};                                    
         \node (mod_skp)[binary, below of=act_skp, draw=red!30, fill=red!8, dashed, line width=0.5mm]{BConv$(M,N,1)$}; 
         \node (sum1)[sum, below of=mod1]{\textbf{$+$}};          
		 \node (actv2)[binary, below of=sum1]{\textbf{Sign}$(X)$};                          
         \node (mod2)[binary, below of=actv2]{BConv$(N,N,3)$};
         \node (sum2)[sum, below of=mod2]{\textbf{$+$}};          
         
         \draw[->] (in) -- (space);
         \draw[->] (space) -- (actv1);
         \draw[->] (actv1) -- (mod1);
         \draw[->] (mod1) -- (sum1);                  
		 \draw[->] (in) (0,-0.5) -| ++(4,0) -- (avg.north);	
         \draw[->] (avg) -- (act_skp.north);         		  		 
         \draw[->] (act_skp) -- (mod_skp);
         \draw[->] (mod_skp.south) |- (sum1.east);
         \draw[->] (sum1) -- (actv2);
         \draw[->] (actv2) -- (mod2);
         \draw[->] (mod2) -- (sum2);
		 \draw[->] ([yshift=-0.25cm]sum1.south) -| ++(4,0) |- (sum2.east);  
		 \draw[->] (sum2) -- (0,-11.5);                  
\end{tikzpicture}



==> figures/classification_supp/resnet_layout.tikz <==
\begin{tikzpicture}[auto, scale=.5, transform shape,node distance=1.5cm,every node/.style={fill=white, font=\sffamily}, align=center, >=latex']
         \node (in){$Input$};  
         \node (mod1)[binary, below of=in]{Conv$(3,\kappa,7)$};         
         \node (mod2)[binary, below of=mod1]{\textbf{Maxpool}$(2\times2)$};     
         \node (mod3)[binary, below of=mod2, fill=blue!10]{Basic Block $(\kappa,\kappa,3)$};         
         \node (mod4)[binary, below of=mod3, fill=blue!10]{Basic Block $(\kappa,\kappa,3)$};                  
         \node (mod5)[binary, below of=mod4, fill=green!10]{Downs. Block $(\kappa,2\kappa,3)$};
         \node (mod6)[binary, below of=mod5, fill=blue!10]{Basic Block $(2\kappa,2\kappa,3)$};          
         \node (mod7)[binary, below of=in, xshift=6cm, fill=green!10]{Downs. Block $(2\kappa,4\kappa,3)$};
         \node (mod8)[binary, below of=mod7, fill=blue!10]{Basic Block $(4\kappa,4\kappa,3)$}; 
         \node (mod9)[binary, below of=mod8, fill=green!10]{Downs. Block $(4\kappa,8\kappa,3)$};
         \node (mod10)[binary, below of=mod9, fill=blue!10]{Basic Block $(8\kappa,8\kappa,3)$};          
         \node (mod11)[binary, below of=mod10]{AvgPool($X$)};
         \node (mod12)[binary, below of=mod11]{\textbf{FC}};    
         
         \draw[->] (in) -- (mod1);
         \draw[->] (mod1) -- (mod2);
         \draw[->] (mod2) -- (mod3);             
         \draw[->] (mod3) -- (mod4);
         \draw[->] (mod4) -- (mod5);
         \draw[->] (mod5) -- (mod6);
         \draw[->] (mod6.east) -| ++(1,0) |- (mod7.west);             
         \draw[->] (mod7) -- (mod8);
         \draw[->] (mod8) -- (mod9);
         \draw[->] (mod9) -- (mod10);
         \draw[->] (mod10) -- (mod11);             
         \draw[->] (mod11) -- (mod12);                 
  	 		 
\end{tikzpicture}



==> figures/super_resolution_supp/edsr_bool.tikz <==
\begin{tikzpicture}[scale=.5, transform shape,node distance=1.5cm,
every node/.style={fill=white, font=\sffamily}, align=center]
	\draw (0,-8.3) node[minimum width=7cm,minimum height=8.1cm,draw,color=blue!10](box){ };
    \node (text) [anchor=north, fill=blue!10] at ([xshift=-7.4em,yshift=-18em]box.north) {\fontsize{17}{12}\selectfont{\textbf{8$\times$}}};
    \node (in){$X$};
    \node (cnv1)[binary, below of=in]{Conv$(3,\kappa,3)$};
    \node (actv)[binary, below of=cnv1, yshift=-.6cm]{\textbf{Sign}$(X)$};
    \node (cnvb1)[binary, below of=actv, yshift=-.6cm]{BConv$(\kappa,\kappa,3)$};
	\node (skp)[binary, below of=cnvb1, xshift=3cm]{BConv$(\kappa,\kappa,3)$};
    \node (relu)[binary, below of=cnvb1]{\textbf{Sign}$(X)$};
    \node (cnvb2)[binary, below of=relu]{BConv$(\kappa,\kappa,3)$};
	\node (sum1)[sum, below of=cnvb2]{\textbf{$+$}};
	\node (actv2)[binary, below of=sum1]{\textbf{Sign}$(X)$};
    \node (cnvb3)[binary, below of=actv2]{BConv$(\kappa,\kappa,3)$};
	\node (actv3)[binary, below of=cnvb3]{\textbf{Sign}$(X)$};
	\node (sum2)[sum, below of=actv3]{\textbf{$+$}};
    \node (cnv2)[binary, below of=sum2]{Conv$(\kappa,4*\kappa,3)$};
    \node (shuff)[binary, below of=cnv2]{\textbf{Pixel Shuffle} 2$\times$};		 
    \node (cnv3)[binary, below of=shuff]{Conv$(\kappa,3,3)$};
    
    \draw[->] (in) -- (cnv1);
    \draw[->] (cnv1) -- (actv);    
    \draw[->] (actv) -- (cnvb1);
    \draw[->] (actv.south) (0,-4.5) |- ++(3,0) -| (skp.north); 
    \draw[->] (skp.south) |- (sum1.east);
    \draw[->] (cnv1.south) (0,-2.5) |- ++(-3.8,0) |- (sum2.west);
    \node[circle,fill=black,inner sep=0pt,minimum size=6pt] (a) at (0,-4.5) {};
    \node[circle,fill=black,inner sep=0pt,minimum size=6pt] (a) at (0,-2.5) {};
    \draw[->] (cnvb1) -- (relu);
    \draw[->] (relu) -- (cnvb2);
    \draw[->] (cnvb2) -- (sum1);
    \draw[->] (sum1) -- (actv2);   
    \draw[->] (actv2) -- (cnvb3);   
    \draw[->] (cnvb3) -- (actv3);
    \draw[->] (actv3) -- (sum2);    
    \draw[->] (sum2) -- (cnv2);
    \draw[->] (cnv2) -- (shuff);
    \draw[->] (shuff) -- (cnv3);
\end{tikzpicture}


==> figures/super_resolution_supp/edsr_fp.tikz <==
\begin{tikzpicture}[scale=.5, transform shape,node distance=1.5cm, every node/.style={fill=white, font=\sffamily}, align=center]
	\draw (0,-6.2) node[minimum width=5cm,minimum height=7.9cm,draw,color=blue!10](box){ };
    \node (text) [anchor=north, fill=blue!10] at ([xshift=-5.4em,yshift=-20em]box.north) {\fontsize{15}{12}\selectfont{\textbf{8$\times$}}};
    \node (in){$X$};
    \node (cnv1)[binary, below of=in]{Conv$(3,\kappa,3)$};
    \node (cnvb1)[binary, below of=cnv1, yshift=-.6cm]{Conv$(\kappa,\kappa,3)$};
    \node (relu)[binary, below of=cnvb1]{\textbf{ReLU}};
    \node (cnvb2)[binary, below of=relu]{Conv$(\kappa,\kappa,3)$};
    \node (scale)[binary, below of=cnvb2]{\textbf{Scaling} 0.1$\times$};
		 \node (sum1)[sum, below of=scale]{\textbf{$+$}};
    \node (cnvb3)[binary, below of=sum1]{Conv$(\kappa,\kappa,3)$};
		 \node (sum2)[sum, below of=cnvb3]{\textbf{$+$}};
    \node (cnv2)[binary, below of=sum2]{Conv$(\kappa,4*\kappa,3)$};
    \node (shuff)[binary, below of=cnv2]{\textbf{Pixel Shuffle} 2$\times$};		 
    \node (cnv3)[binary, below of=shuff]{Conv$(\kappa,3,3)$};
    
    \draw[->] (in) -- (cnv1);
    \draw[->] (cnv1) -- (cnvb1);
    \draw[->] (cnv1.south) (0,-2.4) -| ++(2.3,0) |- (sum1.east);
    \draw[->] (cnv1.south) (0,-2.4) |- ++(-3,0) |- (sum2.west);
    \node[circle,fill=black,inner sep=0pt,minimum size=6pt] (a) at (0,-2.4) {};
    \draw[->] (cnvb1) -- (relu);
    \draw[->] (relu) -- (cnvb2);
    \draw[->] (cnvb2) -- (scale);
    \draw[->] (scale) -- (sum1);
    \draw[->] (sum1) -- (cnvb3);   
    \draw[->] (cnvb3) -- (sum2);
    \draw[->] (sum2) -- (cnv2);
    \draw[->] (cnv2) -- (shuff);
    \draw[->] (shuff) -- (cnv3);
\end{tikzpicture} 

